Properties of the brightest young stellar clumps in extremely lensed galaxies at redshifts 4 to 5

We study the populations of stellar clumps in three high-redshift galaxies, at z=4.92, 4.88 and 4.03, gravitationally lensed by the foreground galaxy clusters MS1358, RCS0224 and MACS0940, respectively. The lensed galaxies consist of multiple counter-images with large magnifications, mostly above $\rm \mu>5$ and in some cases reaching $\rm \mu>20$. We use rest-frame UV observations from the HST to extract and analyse their clump populations, counting 10, 3 and 11 unique sources, respectively. Most of the clumps have derived effective radii in the range $\rm R_{eff}=10-100$ pc, with the smallest one down to 6 pc, i.e. consistent with the sizes of individual stellar clusters. Their UV magnitudes correspond to $\rm SFR_{UV}$ mostly in the range $\rm 0.1-1\ M_\odot yr^{-1}$; the most extreme ones, reaching $\rm SFR_{UV}=5\ M_\odot yr^{-1}$ are among the UV-brightest compact ($\rm R_{eff}<100$ pc) star-forming regions observed at any redshift. Clump masses span a broad range, from $10^6$ to $\rm 10^9\ M_\odot$; stellar mass surface densities are comparable, and in many cases larger, than the ones of local stellar clusters, while being typically 10 times larger in size. By compiling published properties of clump populations at similar spatial resolution between redshift 0 and 5, we find a tentative evolution of $\rm \Sigma_{SFR}$ and $\rm \Sigma_{M_\star}$ with redshift, especially when very compact clumps ($\rm R_{eff}\leqslant20$ pc) are considered. We suggest that these trends with redshift reflect the changes in the host galaxy environments where clumps form. Comparisons with the local universe clumps/star clusters shows that, although rare, conditions for elevated clump $\rm \Sigma_{SFR}$ and $\rm \Sigma_{M_\star}$ can be found.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
